Joint Communication, Sensing and Localization for Airborne Applications

With the upcoming trends in autonomous driving and urban air mobility, the number of self-navigating vehicles will increase, since they are foreseen for deliveries as well as autonomous taxis among other applications. To this end, a multitude of on-board systems for wireless communication, environment sensing, and localization will become mandatory. This is particularly true for unmanned aerial vehicles (UAVs), since participation in the airspace requires compatibility to and safe interaction with established users. A certain number of systems are already in-use and occupy defined spectra as well as installation space, which limits the freedom in the design of new systems. The miniaturization of aerial vehicles like drones for delivery services further reduces the degrees of freedom, especially in terms of size and weight of any additional equipment. Hence, in this paper a joint approach of the design of joint communication, sensing and localization for UAVs is discussed. Towards this goal, multi-mode multi-port antennas and joint waveform design are proposed as a part of the solution, when elevating autonomous driving to the third dimension.

==> tikz/2PathLowHeight.csv <==
r,alt_m150,Sensitivity,Ref_10dB_att
100,-46.3555569277771,-99,-43.5739150820698
100.926219098705,-45.6328185352155,-99,-43.6539951621499
101.861017015598,-44.5961576102449,-99,-43.73407524223
102.804473209331,-46.053873832375,-99,-43.8141553223101
103.756667874519,-46.4213525274522,-99,-43.8942354023901
104.717681948552,-41.7213295528673,-99,-43.9743154824702
105.68759711848,-45.8396073511713,-99,-44.0543955625503
106.666495827954,-41.7312901027577,-99,-44.1344756426304
107.654461284232,-45.8517748347486,-99,-44.2145557227105
108.651577465254,-47.712205073642,-99,-44.2946358027905
109.657929126781,-46.9178049851361,-99,-44.3747158828706
110.673601809597,-47.9623212795611,-99,-44.4547959629507
111.698681846782,-46.1626065199411,-99,-44.5348760430308
112.733256371049,-42.1138509302255,-99,-44.6149561231109
113.777413322149,-46.2903677275592,-99,-44.6950362031909
114.831241454351,-42.570331989478,-99,-44.775116283271
115.894830343981,-48.6193176745985,-99,-44.8551963633511
116.968270397039,-45.0610246905061,-99,-44.9352764434312
118.051652856881,-43.1259080676651,-99,-45.0153565235113
119.145069811978,-42.999840704183,-99,-45.0954366035913
120.248614203741,-44.2309401363953,-99,-45.1755166836714
121.362379834424,-48.5750828791767,-99,-45.2555967637515
122.486461375093,-44.9943569470567,-99,-45.3356768438316
123.620954373677,-43.4290634798217,-99,-45.4157569239117
124.765955263087,-46.4517545682528,-99,-45.4958370039917
125.921561369415,-46.0646000903901,-99,-45.5759170840718
127.087870920206,-42.8399306353949,-99,-45.6559971641519
128.264983052806,-43.4360915082816,-99,-45.736077244232
129.452997822792,-44.2120042978137,-99,-45.8161573243121
130.652016212472,-43.7862646514316,-99,-45.8962374043921
131.862140139475,-43.0429266607438,-99,-45.9763174844722
133.083472465408,-45.0182209334636,-99,-46.0563975645523
134.316117004602,-49.8754410393271,-99,-46.1364776446324
135.560178532937,-43.2218581217856,-99,-46.2165577247125
136.815762796747,-50.6693722402383,-99,-46.2966378047925
138.082976521809,-44.3594316890246,-99,-46.3767178848726
139.361927422414,-43.8269465584055,-99,-46.4567979649527
140.652724210524,-46.6606686387326,-99,-46.5368780450328
141.95547660501,-49.0576681336844,-99,-46.6169581251129
143.270295340983,-49.0101617166869,-99,-46.6970382051929
144.597292179202,-46.5667357983506,-99,-46.777118285273
145.936579915576,-43.988675860811,-99,-46.8571983653531
147.28827239075,-45.1157211436055,-99,-46.9372784454332
148.652484499786,-51.4040292530125,-99,-47.0173585255133
150.029332201922,-43.8912420368636,-99,-47.0974386055933
151.418932530435,-51.689077985393,-99,-47.1775186856734
152.821403602587,-45.292631856233,-99,-47.2575987657535
154.236864629663,-44.4434918128741,-99,-47.3376788458336
155.665435927106,-47.7369192256463,-99,-47.4177589259137
157.107238924745,-51.2848317244335,-99,-47.4978390059937
158.562396177114,-52.2913386844958,-99,-47.5779190860738
160.03103137387,-50.82937142271,-99,-47.6579991661539
161.513269350309,-47.0746536693118,-99,-47.738079246234
163.009236097974,-44.5033973584785,-99,-47.8181593263141
164.519058775366,-47.0173546644745,-99,-47.8982394063941
166.042865718753,-50.5170718927432,-99,-47.9783194864742
167.580786453077,-44.8618849854024,-99,-48.0583995665543
169.132951702965,-51.1126632349425,-99,-48.1384796466344
170.699493403841,-46.7772815316411,-99,-48.2185597267145
172.280544713139,-45.0727018709917,-99,-48.2986398067945
173.876240021625,-49.2720906674619,-99,-48.3787198868746
175.486714964815,-54.4521362565167,-99,-48.4587999669547
177.112106434509,-53.3391610156481,-99,-48.5388800470348
178.752552590424,-53.0589933061202,-99,-48.6189601271149
180.408192871938,-54.8968733016409,-99,-48.6990402071949
182.079168009946,-51.7018246979081,-99,-48.779120287275
183.765620038817,-46.4086185252056,-99,-48.8592003673551
185.46769230847,-45.7089032598824,-99,-48.9392804474352
187.185529496558,-54.8326831978039,-99,-49.0193605275153
188.919277620767,-46.0006659191497,-99,-49.0994406075953
190.669084051225,-51.5724127673372,-99,-49.1795206876754
192.435097523033,-45.7372528420449,-99,-49.2596007677555
194.217468148903,-55.1368781967555,-99,-49.3396808478356
196.016347431919,-48.1747129447879,-99,-49.4197609279157
197.831888278416,-45.6921087599068,-99,-49.4998410079957
199.664245010979,-46.8629031265728,-99,-49.5799210880758
201.513573381556,-49.0125280334302,-99,-49.6600011681559
203.380030584698,-50.2685091467355,-99,-49.740081248236
205.263775270925,-49.6260363286073,-99,-49.8201613283161
207.164967560207,-47.6844479715809,-99,-49.9002414083961
209.083769055575,-46.1526792684411,-99,-49.9803214884762
211.02034285686,-47.2173945339572,-99,-50.0604015685563
212.974853574552,-56.0119207263737,-99,-50.1404816486364
214.947467343798,-48.3391185394387,-99,-50.2205617287165
216.938351838518,-47.5991455877848,-99,-50.3006418087965
218.947676285662,-52.7726861799097,-99,-50.3807218888766
220.97561147959,-47.4267409000203,-99,-50.4608019689567
223.022329796594,-49.585337067803,-99,-50.5408820490368
225.088005209546,-53.4597422223667,-99,-50.6209621291169
227.172813302691,-46.7960622799777,-99,-50.7010422091969
229.276931286565,-47.9619827016921,-99,-50.781122289277
231.400538013065,-53.3085366724658,-99,-50.8612023693571
233.543813990648,-59.2041856146897,-99,-50.9412824494372
235.706941399673,-56.742410962558,-99,-51.0213625295173
237.890104107889,-55.7820476682696,-99,-51.1014426095973
240.093487686065,-57.8551605252853,-99,-51.1815226896774
242.31727942376,-58.9888117275227,-99,-51.2616027697575
244.561668345245,-51.996286257341,-99,-51.3416828498376
246.826845225569,-47.7666090466657,-99,-51.4217629299177
249.113002606779,-47.9152614537728,-99,-51.5018430099977
251.42033481428,-57.8486821416727,-99,-51.5819230900778
253.749037973357,-49.244886728304,-99,-51.6620031701579
256.099310025846,-49.120595156361,-99,-51.742083250238
258.471350746956,-53.2520512160273,-99,-51.8221633303181
260.865361762255,-48.7509490878168,-99,-51.9022434103981
263.281546564802,-50.9306953325634,-99,-51.9823234904782
265.720110532451,-53.4931144327202,-99,-52.0624035705583
268.181260945301,-47.7066874795757,-99,-52.1424836506384
270.665207003324,-51.7143261130132,-99,-52.2225637307185
273.172159844138,-61.0867453666005,-99,-52.3026438107985
275.702332560958,-51.4251243330444,-99,-52.3827238908786
278.255940220712,-48.6567511424665,-99,-52.4628039709587
280.833199882317,-48.0551341758427,-99,-52.5428840510388
283.434330615131,-48.1035112186243,-99,-52.6229641311189
286.059553517574,-48.1791709314897,-99,-52.7030442111989
288.709091735924,-48.2130636296341,-99,-52.783124291279
291.383170483279,-48.6647329600169,-99,-52.8632043713591
294.082017058706,-50.6678715011678,-99,-52.9432844514392
296.80586086656,-57.6694135254428,-99,-53.0233645315193
299.554933435981,-56.2665170986,-99,-53.1034446115993
302.329468440578,-49.0795845359065,-99,-53.1835246916794
305.129701718287,-50.2276482858542,-99,-53.2636047717595
307.955871291423,-62.1565463254347,-99,-53.3436848518396
310.808217386906,-48.8918260552114,-99,-53.4237649319197
313.686982456688,-56.2472694405819,-99,-53.5038450119997
316.592411198352,-49.858473415478,-99,-53.5839250920798
319.524750575921,-56.1451487520693,-99,-53.6640051721599
322.484249840844,-49.2107212823993,-99,-53.74408525224
325.471160553185,-64.3663062299425,-99,-53.8241653323201
328.485736603004,-50.3027574924787,-99,-53.9042454124001
331.528234231943,-50.1945810194886,-99,-53.9843254924802
334.598912054997,-61.1982184516479,-99,-54.0644055725603
337.698031082509,-54.7429799294082,-99,-54.1444856526404
340.825854742345,-50.0277619044679,-99,-54.2245657327205
343.982648902293,-49.4882283218389,-99,-54.3046458128005
347.168681892656,-50.6615771033658,-99,-54.3847258928806
350.384224529067,-52.4925492695741,-99,-54.4648059729607
353.629550135504,-54.0788651735035,-99,-54.5448860530408
356.904934567523,-54.6027640077329,-99,-54.6249661331209
360.210656235707,-53.7962042089782,-99,-54.7050462132009
363.546996129332,-52.1765822721171,-99,-54.785126293281
366.914237840249,-50.6080129175168,-99,-54.8652063733611
370.312667586993,-49.9520799712712,-99,-54.9452864534412
373.742574239106,-51.3340783538258,-99,-55.0253665335213
377.2042493417,-58.1246867794853,-99,-55.1054466136013
380.697987140229,-58.7998907992201,-99,-55.1855266936814
384.224084605506,-50.7634556057344,-99,-55.2656067737615
387.782841458946,-51.9923798845316,-99,-55.3456868538416
391.374560198038,-66.2591425868725,-99,-55.4257669339217
394.999546122064,-50.7615420091454,-99,-55.5058470140017
398.658107358044,-55.7074857849096,-99,-55.5859270940818
402.350554886929,-53.2687059213995,-99,-55.6660071741619
406.077202570037,-53.1471788989034,-99,-55.746087254242
409.838367175726,-53.9559159642878,-99,-55.8261673343221
413.634368406327,-54.4971109804191,-99,-55.9062474144021
417.465528925314,-51.8597375540419,-99,-55.9863274944822
421.332174384729,-65.242979329175,-99,-56.0664075745623
425.234633452868,-51.2356406641828,-99,-56.1464876546424
429.173237842216,-54.1665128344997,-99,-56.2265677347225
433.14832233764,-64.3728501276796,-99,-56.3066478148025
437.16022482485,-52.3283077556067,-99,-56.3867278948826
441.209286319119,-51.5327475268721,-99,-56.4668079749627
445.295850994266,-55.8259905596744,-99,-56.5468880550428
449.420266211914,-71.1931781631256,-99,-56.6269681351229
453.582882551019,-58.5397535344504,-99,-56.7070482152029
457.784053837662,-53.9552968679296,-99,-56.787128295283
462.024137175131,-52.3116570661255,-99,-56.8672083753631
466.303492974273,-51.7934491038889,-99,-56.9472884554432
470.622484984128,-51.7264379213125,-99,-57.0273685355233
474.98148032285,-51.7853087074818,-99,-57.1074486156033
479.380849508911,-51.8630994249049,-99,-57.1875286956834
483.820966492596,-52.049816428919,-99,-57.2676087757635
488.302208687788,-52.6385152337742,-99,-57.3476888558436
492.824957004051,-54.2174092243803,-99,-57.4277689359237
497.389595879006,-58.2369888945316,-99,-57.5078490160037
501.996513311008,-73.0269221174005,-99,-57.5879290960838
506.646100892127,-58.6514316022121,-99,-57.6680091761639
511.338753841433,-53.2455627571874,-99,-57.748089256244
516.074871038591,-52.7096083373727,-99,-57.8281693363241
520.854855057766,-58.4309210204794,-99,-57.9082494164041
525.679112201842,-61.8712499839935,-99,-57.9883294964842
530.548052536957,-52.9802743750449,-99,-58.0684095765643
535.462089927361,-55.317864369645,-99,-58.1484896566444
540.421642070592,-64.0157554530814,-99,-58.2285697367245
545.427130532983,-52.9103504620589,-99,-58.3086498168045
550.478980785497,-60.1906326604226,-99,-58.3887298968846
555.577622239888,-55.205508955227,-99,-58.4688099769647
560.723488285203,-55.4856905215042,-99,-58.5488900570448
565.917016324624,-57.8178317623582,-99,-58.6289701371249
571.158647812643,-54.8438000248826,-99,-58.7090502172049
576.448828292588,-57.6456626471789,-99,-58.789130297285
581.788007434493,-56.1940508719375,-99,-58.8692103773651
587.176639073326,-55.1404974461064,-99,-58.9492904574452
592.615181247555,-62.7337309137426,-99,-59.0293705375253
598.104096238094,-53.5635341775085,-99,-59.1094506176053
603.643850607587,-62.0447787869941,-99,-59.1895306976854
609.234915240071,-57.3550059579293,-99,-59.2696107777655
614.877765381002,-53.9180357324641,-99,-59.3496908578456
620.57288067765,-61.4563815202254,-99,-59.4297709379257
626.320745219869,-60.714181642744,-99,-59.5098510180057
632.121847581245,-54.3052335995663,-99,-59.5899310980858
637.976680860628,-55.2232854669824,-99,-59.6700111781659
643.885742724042,-63.0692548829264,-99,-59.750091258246
649.849535446989,-65.3669728316149,-99,-59.8301713383261
655.868565957143,-56.748134858029,-99,-59.9102514184061
661.943345877439,-54.5492526620534,-99,-59.9903314984862
668.074391569561,-54.7039701261413,-99,-60.0704115785663
674.262224177834,-56.3898620742357,-99,-60.1504916586464
680.507369673521,-59.4284079850094,-99,-60.2305717387265
686.81035889953,-64.1010841192241,-99,-60.3106518188065
693.171727615541,-71.7744501418868,-99,-60.3907318988866
699.592016543537,-81.9187766263429,-99,-60.4708119789667
706.071771413777,-74.1197102724655,-99,-60.5508920590468
712.611543011175,-72.2313713413774,-99,-60.6309721391269
719.211887222119,-74.1764823020722,-99,-60.7110522192069
725.873365081725,-82.4058255712276,-99,-60.791132299287
732.596542821523,-72.8874964457354,-99,-60.8712123793671
739.381991917587,-65.1558025389065,-99,-60.9512924594472
746.230289139111,-60.5666119111109,-99,-61.0313725395273
753.142016597437,-57.6068610931589,-99,-61.1114526196073
760.117761795533,-55.9265399747586,-99,-61.1915326996874
767.15811767793,-55.5986026674271,-99,-61.2716127797675
774.263682681127,-57.1418946826769,-99,-61.3516928598476
781.435060784454,-62.5460898251145,-99,-61.4317729399277
788.672861561415,-74.736280137119,-99,-61.5118530200077
795.977700231498,-59.2801138028167,-99,-61.5919331000878
803.350197712473,-56.0262007528014,-99,-61.6720131801679
810.790980673169,-57.5900073673787,-99,-61.752093260248
818.300681586739,-70.0507589921029,-99,-61.8321733403281
825.879938784427,-60.6639606943605,-99,-61.9122534204081
833.529396509819,-56.2422287017981,-99,-61.9923335004882
841.249704973612,-60.2959450981153,-99,-62.0724135805683
849.041520408875,-66.8995463776364,-99,-62.1524936606484
856.905505126835,-56.7042349177093,-99,-62.2325737407285
864.842327573172,-60.0904326165809,-99,-62.3126538208086
872.852662384838,-64.7179567426258,-99,-62.3927339008886
880.937190447399,-56.6875524843061,-99,-62.4728139809687
889.096598952916,-66.3087567120302,-99,-62.5528940610488
897.331581458352,-58.7517659168809,-99,-62.6329741411289
905.642837944529,-59.0704320302929,-99,-62.7130542212089
914.031074875623,-63.9221439224939,-99,-62.793134301289
922.497005259217,-57.4704517992857,-99,-62.8732143813691
931.041348706908,-71.8891753886113,-99,-62.9532944614492
939.66483149547,-57.2710515505439,-99,-63.0333745415293
948.368186628592,-79.2831190014777,-99,-63.1134546216093
957.152153899186,-57.407877887344,-99,-63.1935347016894
966.017479952265,-74.2277647960361,-99,-63.2736147817695
974.964918348409,-57.7834600753344,-99,-63.3536948618496
983.995229627823,-66.1577474265481,-99,-63.4337749419297
993.10918137498,-59.1448956998784,-99,-63.5138550220097
1002.30754828387,-60.7383250414468,-99,-63.5939351020898
1011.59111222383,-63.9488124219175,-99,-63.6740151821699
1020.96066230605,-58.1062496470101,-99,-63.75409526225
1030.41699495059,-75.2871444726123,-99,-63.8341753423301
1039.96091395412,-59.3057776466453,-99,-63.9142554224102
1049.59323055823,-59.9473592546321,-99,-63.9943355024902
1059.31476351837,-74.2641021974444,-99,-64.0744155825703
1069.12633917348,-58.8315325356279,-99,-64.1544956626504
1079.02879151618,-60.5607393375543,-99,-64.2345757427305
1089.02296226373,-78.4119767971294,-99,-64.3146558228106
1099.1097009295,-59.7614190073038,-99,-64.3947359028906
1109.28986489522,-59.2968366251652,-99,-64.4748159829707
1119.56431948388,-69.2447507564641,-99,-64.5548960630508
1129.93393803322,-64.5452303571509,-99,-64.6349761431309
1140.39960197003,-59.0664910106905,-99,-64.715056223211
1150.96220088503,-60.2435161334296,-99,-64.795136303291
1161.6226326085,-69.5534107214926,-99,-64.8752163833711
1172.3818032866,-67.3582991647856,-99,-64.9552964634512
1183.24062745838,-60.3565140312508,-99,-65.0353765435313
1194.20002813353,-59.2797046604404,-99,-65.1154566236114
1205.26093687084,-61.6422763295278,-99,-65.1955367036914
1216.42429385737,-69.6130217229161,-99,-65.2756167837715
1227.69104798836,-73.0545600709984,-99,-65.3556968638516
1239.06215694792,-63.363232269326,-99,-65.4357769439317
1250.53858729039,-60.3886092511291,-99,-65.5158570240118
1262.12131452255,-59.6940893453573,-99,-65.5959371040918
1273.81132318648,-60.4762949348585,-99,-65.6760171841719
1285.6096069433,-62.6040618056213,-99,-65.756097264252
1297.51716865759,-66.4702927833803,-99,-65.8361773443321
1309.53502048267,-74.1855059008298,-99,-65.9162574244122
1321.66418394661,-83.5499729475027,-99,-65.9963375044922
1333.90569003906,-70.8283943966569,-99,-66.0764175845723
1346.26057929891,-66.6706554119006,-99,-66.1564976646524
1358.72990190271,-64.4948251437613,-99,-66.2365777447325
1371.31471775394,-63.2355598380814,-99,-66.3166578248126
1384.01609657313,-62.4981265128338,-99,-66.3967379048926
1396.83511798874,-62.0890357877075,-99,-66.4768179849727
1409.77287162897,-61.9021028323908,-99,-66.5568980650528
1422.83045721435,-61.880371427931,-99,-66.6369781451329
1436.00898465126,-62.0015910022416,-99,-66.717058225213
1449.30957412622,-62.2732146081952,-99,-66.797138305293
1462.73335620113,-62.733079098181,-99,-66.8772183853731
1476.28147190939,-63.4566454964477,-99,-66.9572984654532
1489.95507285285,-64.5774167959785,-99,-67.0373785455333
1503.75532129974,-66.3431635225639,-99,-67.1174586256134
1517.68339028341,-69.3015192681595,-99,-67.1975387056934
1531.74046370208,-75.2518811648987,-99,-67.2776187857735
1545.92773641948,-91.7980341302449,-99,-67.3576988658536
1560.24641436637,-72.4518900390182,-99,-67.4377789459337
1574.69771464309,-66.9079535797855,-99,-67.5178590260138
1589.28286562298,-63.8956690007421,-99,-67.5979391060938
1604.00310705682,-62.2789540913984,-99,-67.6780191861739
1618.8596901782,-61.8110716232794,-99,-67.758099266254
1633.85387780986,-62.6016137248749,-99,-67.8381793463341
1648.98694447107,-65.2235722097589,-99,-67.9182594264142
1664.2601764859,-72.1040707383032,-99,-67.9983395064942
1679.67487209265,-78.9893159693106,-99,-68.0784195865743
1695.23234155412,-66.7806988379894,-99,-68.1584996666544
1710.93390726901,-63.1006780292761,-99,-68.2385797467345
1726.78090388436,-62.41435952642,-99,-68.3186598268146
1742.77467840892,-64.5533774924458,-99,-68.3987399068946
1758.91659032773,-72.6325927375977,-99,-68.4788199869747
1775.20801171763,-73.4713628922531,-99,-68.5589000670548
1791.6503273639,-64.6600814758009,-99,-68.6389801471349
1808.24493487795,-62.7572755520269,-99,-68.719060227215
1824.99324481615,-65.0213946773899,-99,-68.799140307295
1841.89668079971,-77.3134230663254,-99,-68.8792203873751
1858.95667963569,-68.9203389907177,-99,-68.9593004674552
1876.17469143912,-63.4626427314276,-99,-69.0393805475353
1893.5521797563,-64.1433218562587,-99,-69.1194606276154
1911.09062168914,-73.4184799970084,-99,-69.1995407076954
1928.79150802078,-69.7828538085628,-99,-69.2796207877755
1946.65634334226,-63.6546841245107,-99,-69.3597008678556
1964.68664618045,-65.1730265460476,-99,-69.4397809479357
1982.88394912707,-84.2800440572958,-99,-69.5198610280158
2001.24979896904,-66.4979750828601,-99,-69.5999411080958
2019.78575681988,-63.7985523337243,-99,-69.6800211881759
2038.49339825246,-70.3170976878362,-99,-69.760101268256
2057.37431343291,-70.8477436360861,-99,-69.8401813483361
2076.43010725577,-64.0200173823003,-99,-69.9202614284162
2095.66239948043,-67.7644827239494,-99,-70.0003415084962
2115.0728248688,-74.4978461116787,-99,-70.0804215885763
2134.66303332424,-64.4135514529566,-99,-70.1605016686564
2154.43469003188,-67.6175680218172,-99,-70.2405817487365
2174.38947560008,-74.2423317495968,-99,-70.3206618288166
2194.52908620331,-64.5232106125082,-99,-70.4007419088966
2214.85523372636,-69.2882894510259,-99,-70.4808219889767
2235.3696459098,-70.7297681285457,-99,-70.5609020690568
2256.07406649686,-64.6949652161947,-99,-70.6409821491369
2276.97025538168,-74.9623785610889,-99,-70.721062229217
2298.05998875885,-67.1461123312756,-99,-70.801142309297
2319.34505927443,-66.0396615984072,-99,-70.8812223893771
2340.82727617829,-81.4381486541704,-99,-70.9613024694572
2362.50846547795,-65.2011265387146,-99,-71.0413825495373
2384.39047009372,-71.5426018242433,-99,-71.1214626296174
2406.47515001542,-68.3286750865538,-99,-71.2015427096974
2428.76438246045,-66.3907919741183,-99,-71.2816227897775
2451.26006203334,-78.3045102165268,-99,-71.3617028698576
2473.96410088681,-65.4545714976688,-99,-71.4417829499377
2496.87842888433,-77.6287896168605,-99,-71.5218630300178
2520.00499376409,-66.5887352308088,-99,-71.6019431100978
2543.34576130465,-69.9016400707579,-99,-71.6820231901779
2566.90271549195,-69.3337789392026,-99,-71.762103270258
2590.67785868801,-67.289022195055,-99,-71.8421833503381
2614.67321180109,-73.9186941826355,-99,-71.9222634304182
2638.89081445751,-66.3447235732443,-99,-72.0023435104982
2663.33272517498,-82.168944030669,-99,-72.0824235905783
2688.00102153761,-66.1817981461323,-99,-72.1625036706584
2712.89780037247,-95.9281227337556,-99,-72.2425837507385
2738.02517792786,-66.3758579663952,-99,-72.3226638308186
2763.38529005317,-82.2465844314462,-99,-72.4027439108986
2788.98029238044,-66.6698701547642,-99,-72.4828239909787
2814.81236050758,-79.3404776801724,-99,-72.5629040710588
2840.8836901833,-66.9089356547988,-99,-72.6429841511389
2867.19649749377,-79.1037971900729,-99,-72.723064231219
2893.75301905095,-67.0308882926196,-99,-72.803144311299
2920.55551218275,-81.0822977510027,-99,-72.8832243913791
2947.60625512486,-67.0654352611631,-99,-72.9633044714592
2974.90754721444,-87.6678394576157,-99,-73.0433845515393
3002.46170908555,-67.1262774877367,-99,-73.1234646316194
3030.2710828664,-90.8858125502332,-99,-73.2035447116994
3058.33803237843,-67.4029574872581,-99,-73.2836247917795
3086.66494333727,-78.5767933333011,-99,-73.3637048718596
3115.25422355549,-68.1769369198072,-99,-73.4437849519397
3144.10830314726,-73.2261844530366,-99,-73.5238650320198
3173.22963473498,-69.918696891841,-99,-73.6039451120998
3202.62069365765,-70.0582194373505,-99,-73.6840251921799
3232.28397818138,-73.7250210802201,-99,-73.76410527226
3262.22200971167,-68.3407474445862,-99,-73.8441853523401
3292.43733300777,-85.5807090771468,-99,-73.9242654324202
3322.93251639897,-68.0332551315235,-99,-74.0043455125002
3353.71015200293,-78.258297980769,-99,-74.0844255925803
3384.77285594598,-69.5826902105919,-99,-74.1645056726604
3416.12326858553,-71.0376451911344,-99,-74.2445857527405
3447.76405473446,-74.7979150736507,-99,-74.3246658328206
3479.69790388769,-68.6050374916428,-99,-74.4047459129006
3511.92753045073,-91.1612736272651,-99,-74.4848259929807
3544.45567397043,-69.1855377234835,-99,-74.5649060730608
3577.28509936787,-72.5815575226499,-99,-74.6449861531409
3610.41859717334,-74.2449802048291,-99,-74.725066233221
3643.85898376354,-69.0142722159496,-99,-74.805146313301
3677.60910160103,-86.9010152070119,-99,-74.8852263933811
3711.67181947577,-70.0214865327606,-99,-74.9653064734612
3746.05003274899,-71.488446526953,-99,-75.0453865535413
3780.74666359935,-78.7702234842262,-99,-75.1254666336214
3815.76466127125,-69.2121341264675,-99,-75.2055467137014
3851.10700232557,-76.3488082318389,-99,-75.2856267937815
3886.77669089267,-73.1934422492731,-99,-75.3657068738616
3922.77675892772,-69.7692118522339,-99,-75.4457869539417
3959.11026646846,-85.4711056107685,-99,-75.5258670340218
3995.78030189527,-71.2944186560361,-99,-75.6059471141018
4032.78998219371,-70.8626154483861,-99,-75.6860271941819
4070.14245321944,-96.6690517400011,-99,-75.766107274262
4107.84088996565,-70.6682248628445,-99,-75.8461873543421
4145.88849683291,-71.9283385277268,-99,-75.9262674344222
4184.28850790158,-86.0075401677044,-99,-76.0063475145022
4223.04418720667,-70.6091120032536,-99,-76.0864275945823
4262.15882901532,-72.551353357814,-99,-76.1665076746624
4301.6357581068,-84.9895008977796,-99,-76.2465877547425
4341.47833005509,-70.8614831698219,-99,-76.3266678348226
4381.68993151419,-72.5544585969652,-99,-76.4067479149026
4422.2739805059,-88.7251295270534,-99,-76.4868279949827
4463.2339267104,-71.4263180843584,-99,-76.5669080750628
4504.57325175946,-72.0676041437445,-99,-76.6469881551429
4546.2954695324,-103.569782719627,-99,-76.727068235223
4588.40412645476,-72.5419963342654,-99,-76.807148315303
4630.90280179974,-71.4458992326225,-99,-76.8872283953831
4673.79510799246,-83.0922144256869,-99,-76.9673084754632
4717.08469091702,-74.8152774084553,-99,-77.0473885555433
4760.77523022637,-71.1419352479934,-99,-77.1274686356234
4804.87043965513,-76.7393822565664,-99,-77.2075487157034
4849.37406733523,-80.0831482636398,-99,-77.2876287957835
4894.28989611453,-71.7012647231238,-99,-77.3677088758636
4939.62174387832,-73.2889062187744,-99,-77.4477889559437
4985.37346387389,-99.907751346874,-99,-77.5278690360238
5031.54894503805,-74.0330470015268,-99,-77.6079491161038
5078.15211232767,-71.8028599922014,-99,-77.6880291961839
5125.18692705333,-77.8018360044924,-99,-77.768109276264
5172.65738721602,-81.1825179569493,-99,-77.8481893563441
5220.56752784698,-72.4941742055967,-99,-77.9282694364242
5268.92142135067,-73.0943749037563,-99,-78.0083495165042
5317.72317785097,-84.8368255955371,-99,-78.0884295965843
5366.97694554048,-77.0427378429608,-99,-78.1685096766644
5416.68691103315,-72.3130856403669,-99,-78.2485897567445
5466.85729972018,-74.5615541258818,-99,-78.3286698368246
5517.49237612913,-95.9158632356656,-99,-78.4087499169047
5568.59644428641,-75.8865511006704,-99,-78.4888299969847
5620.17384808319,-72.5581813685318,-99,-78.5689100770648
5672.22897164454,-75.462425595565,-99,-78.6489901571449
5724.76623970218,-106.265504586543,-99,-78.729070237225
5777.7901179705,-76.0527250835203,-99,-78.809150317305
5831.30511352622,-72.8819166758697,-99,-78.8892303973851
5885.31577519145,-75.4530053469092,-99,-78.9693104774652
5939.82669392036,-93.895031997423,-99,-79.0493905575453
5994.84250318941,-77.366228806984,-99,-79.1294706376254
6050.36787939122,-73.3166946534578,-99,-79.2095507177054
6106.40754223204,-74.7647738086632,-99,-79.2896307977855
6162.96625513294,-84.7827645354074,-99,-79.3697108778656
6220.04882563471,-80.6351698748119,-99,-79.4497909579457
6277.6601058065,-74.2376557463519,-99,-79.5298710380258
6335.80499265825,-74.0116605713298,-99,-79.6099511181058
6394.48842855694,-79.1733800565912,-99,-79.6900311981859
6453.7154016467,-91.0231731695848,-99,-79.770111278266
6513.4909462728,-76.4893094474353,-99,-79.8501913583461
6573.82014340959,-73.9290039093728,-99,-79.9302714384262
6634.70812109235,-75.7809656316754,-99,-80.0103515185062
6696.16005485322,-85.2665199340153,-99,-80.0904315985863
6758.18116816111,-82.630796251777,-99,-80.1705116786664
6820.77673286568,-75.4897863667201,-99,-80.2505917587465
6883.9520696455,-74.3863011542178,-99,-80.3306718388266
6947.71254846024,-77.3252851345518,-99,-80.4107519189066
7012.06358900718,-90.8126914198363,-99,-80.4908319989867
7077.01066118189,-81.2213081288721,-99,-80.5709120790668
7142.55928554313,-75.5801867521155,-99,-80.6509921591469
7208.71503378214,-74.834146770385,-99,-80.731072239227
7275.48352919623,-77.7935526500877,-99,-80.811152319307
7342.87044716676,-90.1073900516958,-99,-80.8912323993871
7410.88151564157,-82.4966421871622,-99,-80.9713124794672
7479.52251562182,-76.3481297415808,-99,-81.0513925595473
7548.79928165344,-75.1297817090189,-99,-81.1314726396274
7618.717702323,-77.1763147066679,-99,-81.2115527197074
7689.28372075831,-84.9227984302768,-99,-81.2916327997875
7760.50333513357,-87.6877002409408,-99,-81.3717128798676
7832.3825991792,-78.1662383646075,-99,-81.4517929599477
7904.92762269642,-75.6609146371482,-99,-81.5318730400278
7978.14457207663,-76.2397624287213,-99,-81.6119531201078
8052.03967082547,-80.2538204141648,-99,-81.6920332001879
8126.61920009194,-97.9460757386165,-99,-81.772113280268
8201.8894992022,-82.7023211358296,-99,-81.8521933603481
8277.85696619848,-77.3358056036619,-99,-81.9322734404282
8354.52805838287,-75.9959774550717,-99,-82.0123535205082
8431.90929286626,-77.2833334155416,-99,-82.0924336005883
8510.00724712225,-82.1282094198064,-99,-82.1725136806684
8588.82855954625,-126.814473076202,-99,-82.2525937607485
8668.37993001978,-82.449951086984,-99,-82.3326738408286
8748.66812047991,-77.7306793761319,-99,-82.4127539209086
8829.69995549409,-76.4789209902201,-99,-82.4928340009887
8911.4823228402,-77.5685187607798,-99,-82.5729140810688
8994.02217409204,-81.6400567088815,-99,-82.6529941611489
9077.32652521023,-96.626044774727,-99,-82.733074241229
9161.40245713852,-85.1979508933642,-99,-82.813154321309
9246.25711640574,-79.1626828102384,-99,-82.8932344013891
9331.89771573324,-77.1522018363033,-99,-82.9733144814692
9418.33153464795,-77.344448440389,-99,-83.0533945615493
9505.5659201012,-79.7375329211554,-99,-83.1334746416294
9593.60828709314,-86.1831695795557,-99,-83.2135547217094
9682.46611930312,-97.1697100249995,-99,-83.2936348017895
9772.14696972573,-82.8258925154648,-99,-83.3737148818696
9862.65846131282,-78.8365384363414,-99,-83.4537949619497
9954.00828762152,-77.5595730371684,-99,-83.5338750420298
10046.2042134681,-78.1286403549899,-99,-83.6139551221099
10139.2540755882,-80.7307216570535,-99,-83.6940352021899
10233.1657833024,-87.2788621303233,-99,-83.77411528227
10327.9473191895,-98.2956569684828,-99,-83.8541953623501
10423.606739764,-83.8914493471889,-99,-83.9342754424302
10520.1521761616,-79.7632531595388,-99,-84.0143555225103
10617.59183483,-78.2381510020177,-99,-84.0944356025903
10715.9339982267,-78.3812300690384,-99,-84.1745156826704
10815.1870255229,-80.1699874845062,-99,-84.2545957627505
10915.3593533139,-84.4556031733175,-99,-84.3346758428306
11016.4594963366,-97.7944125583998,-99,-84.4147559229107
11118.4960481927,-89.1418193373904,-99,-84.4948360029907
11221.4776820798,-82.3943211199675,-99,-84.5749160830708
11325.4131515281,-79.6568962776605,-99,-84.6549961631509
11430.3112911448,-78.7450903091148,-99,-84.735076243231
11536.1810173648,-79.21506179768,-99,-84.8151563233111
11643.0313292088,-81.1647904031027,-99,-84.8952364033911
11750.8713090481,-85.4470045104078,-99,-84.9753164834712
11859.7101233767,-97.9094830071879,-99,-85.0553965635513
11969.5570235904,-90.8578449554988,-99,-85.1354766436314
12080.4213467733,-83.7425963563522,-99,-85.2155567237115
12192.3125164911,-80.7581379160987,-99,-85.2956368037915
12305.2400435926,-79.5349477059936,-99,-85.3757168838716
12419.2135270178,-79.5483710365868,-99,-85.4557969639517
12534.242654614,-80.7434442347245,-99,-85.5358770440318
12650.337203959,-83.4565431750958,-99,-85.6159571241119
12767.5070431927,-89.1243232385259,-99,-85.6960372041919
12885.7621318552,-125.091067230796,-99,-85.776117284272
13005.1125217341,-89.1018364035849,-99,-85.8561973643521
13125.5683577184,-83.7975825529012,-99,-85.9362774444322
13247.1398786612,-81.3151017277637,-99,-86.0163575245123
13369.8374182495,-80.2529286288622,-99,-86.0964376045923
13493.6714058831,-80.2337718736917,-99,-86.1765176846724
13618.6523675608,-81.2038027568935,-99,-86.2565977647525
13744.7909267754,-83.3711882316364,-99,-86.3366778448326
13872.0978054162,-87.5195776988844,-99,-86.4167579249127
14000.583824681,-97.9126788747675,-99,-86.4968380049927
14130.2599059953,-95.3276085257036,-99,-86.5769180850728
14261.1370719413,-87.0375946592837,-99,-86.6569981651529
14393.2264471941,-83.5056688089417,-99,-86.737078245233
14526.5392594678,-81.7060735733048,-99,-86.8171583253131
14661.0868404698,-80.9661785261643,-99,-86.8972384053931
14796.880626864,-81.0712677901649,-99,-86.9773184854732
14933.9321612425,-82.0025097326292,-99,-87.0573985655533
15072.2530931076,-83.9223969416589,-99,-87.1374786456334
15211.855179861,-87.3657790914962,-99,-87.2175587257135
15352.7502878042,-94.4652474235125,-99,-87.2976388057935
15494.9503931463,-104.53134188285,-99,-87.3777188858736
15638.4675830225,-90.5670485479915,-99,-87.4577989659537
15783.3140565212,-85.970637298752,-99,-87.5378790460338
15929.5021257212,-83.5541146628488,-99,-87.6179591261139
16077.0442167382,-82.2747584955516,-99,-87.6980392061939
16225.9528707809,-81.7928173377128,-99,-87.778119286274
16376.2407452169,-81.988750419819,-99,-87.8581993663541
16527.920614649,-82.8621230307274,-99,-87.9382794464342
16681.0053720006,-84.5335770488908,-99,-88.0183595265143
16835.508029612,-87.354167601069,-99,-88.0984396065943
16991.4417203463,-92.434246289522,-99,-88.1785196866744
17148.8196987054,-108.434719701158,-99,-88.2585997667545
17307.6553419573,-95.9013162763478,-99,-88.3386798468346
17467.9621512725,-89.3055292350212,-99,-88.4187599269147
17629.7537528721,-86.0602509301207,-99,-88.4988400069947
17793.0438991858,-84.192813290583,-99,-88.5789200870748
17957.846470021,-83.1628042892072,-99,-88.6590001671549
18124.1754737424,-82.7588188967672,-99,-88.739080247235
18292.0450484629,-82.8976906826139,-99,-88.8191603273151
18461.4694632455,-83.5717212174505,-99,-88.8992404073951
18632.4631193156,-84.8456784429505,-99,-88.9793204874752
18805.0405512858,-86.899256201954,-99,-89.0594005675553
18979.216428391,-90.1895098518472,-99,-89.1394806476354
19155.0055557353,-96.2601996863763,-99,-89.2195607277155
19332.4228755505,-124.671431347349,-99,-89.2996408077955
19511.4834684662,-95.8713528856989,-99,-89.3797208878756
19692.2025547917,-90.3620665938219,-99,-89.4598009679557
19874.5954958098,-87.4024189505135,-99,-89.5398810480358
20058.6777950823,-85.5979945960434,-99,-89.6199611281159
20244.465099768,-84.5105412312559,-99,-89.7000412081959
20431.9732019527,-83.9533314881735,-99,-89.780121288276
20621.2180399914,-83.8403354051749,-99,-89.8602013683561
20812.2156998634,-84.1401062337487,-99,-89.9402814484362
21004.9824165392,-84.8626166582062,-99,-90.0203615285163
21199.5345753607,-86.0643680168816,-99,-90.1004416085963
21395.8887134342,-87.8772169935702,-99,-90.1805216886764
21594.0615210357,-90.5989292658974,-99,-90.2606017687565
21794.0698430296,-95.0422674822939,-99,-90.3406818488366
21995.9306803007,-105.254804760007,-99,-90.4207619289167
22199.6611911995,-103.522791647067,-99,-90.5008420089967
22405.2786930002,-94.8006528109369,-99,-90.5809220890768
22612.8006633728,-90.8439790809612,-99,-90.6610021691569
22822.244741869,-88.4507569455926,-99,-90.741082249237
23033.6287314213,-86.8941765232572,-99,-90.8211623293171
23246.9705998565,-85.8921419565853,-99,-90.9012424093971
23462.2884814226,-85.3097860023063,-99,-90.9813224894772
23679.6006783308,-85.0775492172451,-99,-91.0614025695573
23898.9256623105,-85.1619470480622,-99,-91.1414826496374
24120.2820761801,-85.5545496796623,-99,-91.2215627297175
24343.6887354311,-86.269796986851,-99,-91.3016428097975
24569.1646298279,-87.3500623638155,-99,-91.3817228898776
24796.7289250216,-88.8818402717286,-99,-91.4618029699577
25026.4009641792,-91.0384229000507,-99,-91.5418830500378
25258.2002696278,-94.209074850674,-99,-91.6219631301179
25492.1465445142,-99.5559875971054,-99,-91.7020432101979
25728.2596744793,-116.518622763445,-99,-91.782123290278
25966.5597293487,-102.688892172807,-99,-91.8622033703581
26207.0669648385,-96.0752365232961,-99,-91.9422834504382
26449.8018242772,-92.6137736420261,-99,-92.0223635305183
26694.7849403432,-90.3927251229139,-99,-92.1024436105983
26942.0371368188,-88.8698336486772,-99,-92.1825236906784
27191.5794303602,-87.8152364218259,-99,-92.2626037707585
27443.4330322837,-87.111708686227,-99,-92.3426838508386
27697.6193503689,-86.6935766813713,-99,-92.4227639309187
27954.1599906786,-86.5230387146153,-99,-92.5028440109987
28213.0767593947,-86.5797690128371,-99,-92.5829240910788
28474.3916646725,-86.8563196657892,-99,-92.6630041711589
28738.1269185107,-87.3567165138768,-99,-92.743084251239
29004.3049386399,-88.0975534107806,-99,-92.8231643313191
29272.9483504282,-89.1121344070326,-99,-92.9032444113991
29544.0799888038,-90.4599785653026,-99,-92.9833244914792
29817.7229001967,-92.2483404906451,-99,-93.0634045715593
30093.9003444972,-94.6867713524363,-99,-93.1434846516394
30372.6357970331,-98.2597598338921,-99,-93.2235647317195
30653.9529505653,-104.57330581293,-99,-93.3036448117995
30937.8757173014,-128.909507742297,-99,-93.3837248918796
31224.4282309286,-103.814665703561,-99,-93.4638049719597
31513.6348486648,-98.2475762645313,-99,-93.5438850520398
31805.5201533292,-95.0786909465039,-99,-93.6239651321199
32100.1089554317,-92.9502561398158,-99,-93.7040452121999
32397.426295282,-91.4241173013387,-99,-93.78412529228
32697.4974451177,-90.3030606860662,-99,-93.8642053723601
33000.3479112529,-89.4819193988041,-99,-93.9442854524402
33306.0034362459,-88.8987132393798,-99,-94.0243655325203
33614.4900010877,-88.5147133593164,-99,-94.1044456126003
33925.8338274099,-88.3051199232702,-99,-94.1845256926804
34240.0613797143,-88.2543182224284,-99,-94.2646057727605
34557.1993676214,-88.3533836576265,-99,-94.3446858528406
34877.2747481418,-88.5988465144318,-99,-94.4247659329207
35200.3147279668,-88.9922958169058,-99,-94.5048460130007
35526.3467657814,-89.5406988231206,-99,-94.5849260930808
35855.3985745982,-90.2575385692752,-99,-94.6650061731609
36187.4981241128,-91.1651568732086,-99,-94.745086253241
36522.6736430818,-92.2992218224373,-99,-94.8251663333211
36860.9536217216,-93.7174740980113,-99,-94.9052464134011
37202.3668141307,-95.5182732916491,-99,-94.9853264934812
37546.9422407334,-97.8854215744008,-99,-95.0654065735613
37894.7091907467,-101.221556869683,-99,-95.1454866536414
38245.69722467,-106.726911104399,-99,-95.2255667337215
38599.9361767977,-124.745963150462,-99,-95.3056468138015
38957.456157755,-109.500571528912,-99,-95.3857268938816
39318.2875570577,-102.942197464792,-99,-95.4658069739617
39682.4610456948,-99.4051403393998,-99,-95.5458870540418
40050.0075787361,-97.0419947948659,-99,-95.6259671341219
40420.9583979631,-95.320332090037,-99,-95.7060472142019
40795.3450345245,-94.0113753409571,-99,-95.786127294282
41173.1993116168,-92.9957170525861,-99,-95.8662073743621
41554.5533471888,-92.2032712252637,-99,-95.9462874544422
41939.4395566719,-91.5895774436209,-99,-96.0263675345223
42327.8906557355,-91.1248897827203,-99,-96.1064476146023
42719.9396630678,-90.7885858245752,-99,-96.1865276946824
43115.6199031823,-90.5660720175229,-99,-96.2666077747625
43514.9650092505,-90.4469737969627,-99,-96.3466878548426
43918.0089259609,-90.4240398144747,-99,-96.4267679349227
44324.785912404,-90.4924725500632,-99,-96.5068480150027
44735.3305449847,-90.6495340637628,-99,-96.5869280950828
45149.677720361,-90.8943475616266,-99,-96.6670081751629
45567.8626584106,-91.2278579262216,-99,-96.747088255243
45989.9209052244,-91.6529444160326,-99,-96.8271683353231
46415.8883361278,-92.1747066082467,-99,-96.9072484154031
46845.8011587305,-92.8009794527969,-99,-96.9873284954832
47279.6959160039,-93.5431877799332,-99,-97.0674085755633
47717.6094893875,-94.4177488534005,-99,-97.1474886556434
48159.5791019235,-95.4484267724161,-99,-97.2275687357235
48605.6423214213,-96.6704652908707,-99,-97.3076488158035
49055.8370636505,-98.1383325665347,-99,-97.3877288958836
49510.2015955635,-99.9416099571466,-99,-97.4678089759637
49968.7745385488,-102.24202261779,-99,-97.5478890560438
50431.5948717136,-105.377957536773,-99,-97.6279691361239
50898.7019351968,-110.274265678315,-99,-97.7080492162039
51370.1354335134,-122.120863238957,-99,-97.788129296284
51845.9354389291,-116.826007857142,-99,-97.8682093763641
52326.1423948666,-108.888155191393,-99,-97.9482894564442
52810.7971193433,-104.940782462191,-99,-98.0283695365243
53299.9408084409,-102.346993781537,-99,-98.1084496166043
53793.615039807,-100.450606155711,-99,-98.1885296966844
54291.8617761894,-98.9850773308189,-99,-98.2686097767645
54794.7233690029,-97.8153933335103,-99,-98.3486898568446
55302.242561929,-96.8636221949784,-99,-98.4287699369247
55814.4624945496,-96.0806839978461,-99,-98.5088500170047
56331.4267060136,-95.4336820063056,-99,-98.5889300970848
56853.1791387375,-94.8995172480178,-99,-98.6690101771649
57379.7641421413,-94.4613829904816,-99,-98.749090257245
57911.2264764176,-94.1067097017118,-99,-98.8291703373251
58447.6113163363,-93.8258962221997,-99,-98.9092504174051
58988.964255085,-93.6114930692189,-99,-98.9893304974852
59535.3313081437,-93.4576588500764,-99,-99.0694105775653
60086.7589171969,-93.3597887377745,-99,-99.1494906576454
60643.2939540806,-93.3142554801433,-99,-99.2295707377255
61204.983724767,-93.3182266252429,-99,-99.3096508178055
61771.8759733849,-93.3695351971435,-99,-99.3897308978856
62344.0188862786,-93.46658929526,-99,-99.4698109779657
62921.4610961034,-93.6083113131214,-99,-99.5498910580458
63504.2516859596,-93.7941009487993,-99,-99.6299711381259
64092.4401935645,-94.0238186486559,-99,-99.7100512182059
64686.0766154633,-94.2977880499763,-99,-99.790131298286
65285.2114112785,-94.6168176877024,-99,-99.8702113783661
65889.8955079995,-94.9822439721332,-99,-99.9502914584462
66500.1803043112,-95.3959995045394,-99,-100.030371538526
67116.1176749628,-95.860713531719,-99,-100.110451618606
67737.7599751775,-96.3798552808979,-99,-100.190531698686
68365.1600451024,-96.9579369382433,-99,-100.270611778767
68998.3712143002,-97.6008026676261,-99,-100.350691858847
69637.4473062822,-98.3160461192644,-99,-100.430771938927
70282.4426430835,-99.1136267507973,-99,-100.510852019007
70933.41204988,-100.006805895843,-99,-100.590932099087
71590.4108596489,-101.013620245759,-99,-100.671012179167
72253.4949178721,-102.159306787996,-99,-100.751092259247
72922.7205872831,-103.480522154098,-99,-100.831172339327
73598.1447526576,-105.033225322808,-99,-100.911252419407
74279.8248256492,-106.908851854648,-99,-100.991332499487
74967.8187496688,-109.27209934863,-99,-101.071412579567
75662.1850048106,-112.468088734546,-99,-101.151492659647
76362.9826128224,-117.446594192152,-99,-101.231572739727
77070.271142123,-129.710883383556,-99,-101.311652819808
77784.1107128649,-123.59132052911,-99,-101.391732899888
78504.5620020451,-115.807467082998,-99,-101.471812979968
79231.6862486625,-111.876505314287,-99,-101.551893060048
79965.5452589235,-109.264916682073,-99,-101.631973140128
80706.2014114951,-107.331325109225,-99,-101.712053220208
81453.7176628075,-105.813602938998,-99,-101.792133300288
82208.1575524054,-104.578523477796,-99,-101.872213380368
82969.5852083491,-103.548999067714,-99,-101.952293460448
83738.0653526649,-102.676368437036,-99,-102.032373540528
84513.6633068472,-101.927923129236,-99,-102.112453620608
85296.4449974102,-101.28060631795,-99,-102.192533700688
86086.4769614924,-100.717546646232,-99,-102.272613780769
86883.8263525119,-100.226021998842,-99,-102.352693860849
87688.5609458743,-99.7961989444097,-99,-102.432773940929
88500.7491447344,-99.4203182302801,-99,-102.512854021009
89320.4599858097,-99.0921493818793,-99,-102.592934101089
90147.7631452492,-98.8066143055697,-99,-102.673014181169
90982.7289445556,-98.5595207176053,-99,-102.753094261249
91825.4283565628,-98.347369075609,-99,-102.833174341329
92675.9330114688,-98.1672099815779,-99,-102.913254421409
93534.3152029239,-98.0165370341917,-99,-102.993334501489
94400.647894176,-97.893205084686,-99,-103.073414581569
95275.0047242729,-97.7953670283082,-99,-103.153494661649
96157.460014321,-97.7214243424089,-99,-103.233574741729
97048.0887738031,-97.6699879723879,-99,-103.31365482181
97946.966706954,-97.6398471147424,-99,-103.39373490189
98854.1702191957,-97.6299441046673,-99,-103.47381498197
99769.776423632,-97.6393540802154,-99,-103.55389506205
100693.863147603,-97.6672684279387,-99,-103.63397514213
101626.5089393,-97.7129812569436,-99,-103.71405522221
102567.793074442,-97.775878326626,-99,-103.79413530229
103517.795563018,-97.8554279865237,-99,-103.87421538237
104476.59715608,-97.951173787509,-99,-103.95429546245
105444.279352617,-98.0627285008749,-99,-104.03437554253
106420.924406472,-98.1897693421373,-99,-104.11445562261
107406.615333343,-98.3320342441503,-99,-104.19453570269
108401.435917833,-98.4893190628206,-99,-104.274615782771
109405.470720574,-98.6614756308354,-99,-104.354695862851
110418.805085416,-98.8484106023604,-99,-104.434775942931
111441.525146679,-99.050085056198,-99,-104.514856023011
112473.717836475,-99.266514847743,-99,-104.594936103091
113515.4708921,-99.4977717224383,-99,-104.675016183171
114566.872863487,-99.7439852264679,-99,-104.755096263251
115628.013120738,-100.005345475337,-99,-104.835176343331
116698.981861715,-100.28210686915,-99,-104.915256423411
117779.870119712,-100.574592876417,-99,-104.995336503491
118870.76977119,-100.883202048181,-99,-105.075416583571
119971.773543588,-101.208415473752,-99,-105.155496663651
121082.975023204,-101.550805952002,-99,-105.235576743731
122204.468663149,-101.911049232784,-99,-105.315656823812
123336.349791378,-102.289937788304,-99,-105.395736903892
124478.714618791,-102.68839771378,-99,-105.475816983972
125631.660247412,-103.107509543832,-99,-105.555897064052
126795.284678643,-103.548534025627,-99,-105.635977144132
127969.686821594,-104.012944240771,-99,-105.716057224212
129154.966501488,-104.502465958924,-99,-105.796137304292
130351.224468151,-105.019128803529,-99,-105.876217384372
131558.56240457,-105.565331817485,-99,-105.956297464452
132777.082935543,-106.143928498406,-99,-106.036377544532
134006.889636395,-106.75833859676,-99,-106.116457624612
135248.087041788,-107.412697381921,-99,-106.196537704692
136500.780654601,-108.112058446623,-99,-106.276617784773
137765.076954905,-108.862674796271,-99,-106.356697864853
139041.083409007,-109.672397447636,-99,-106.436777944933
140328.908478587,-110.551255808465,-99,-106.516858025013
141628.66162992,-111.512329285011,-99,-106.596938105093
142940.453343176,-112.573105118934,-99,-106.677018185173
144264.395121816,-113.757689157744,-99,-106.757098265253
145600.599502065,-115.100605941638,-99,-106.837178345333
146949.180062482,-116.653792871094,-99,-106.917258425413
148310.25143361,-118.500673621298,-99,-106.997338505493
149683.929307726,-120.788146681787,-99,-107.077418585573
151070.330448665,-123.813538418978,-99,-107.157498665653
152469.572701757,-128.34280454058,-99,-107.237578745733
153881.775003835,-137.889177013528,-99,-107.317658825814
155307.057393346,-138.355071299424,-99,-107.397738905894
156745.541020559,-128.818271505887,-99,-107.477818985974
158197.34815786,-124.482821633928,-99,-107.557899066054
159662.602210143,-121.677253878122,-99,-107.637979146134
161141.427725302,-119.617914069204,-99,-107.718059226214
162633.950404819,-118.002549937326,-99,-107.798139306294
164140.297114447,-116.682283727453,-99,-107.878219386374
165660.595894991,-115.572693846469,-99,-107.958299466454
167194.975973199,-114.621248143979,-99,-108.038379546534
168743.567772738,-113.793017336501,-99,-108.118459626614
170306.502925284,-113.063589344494,-99,-108.198539706694
171883.914281715,-112.415225312159,-99,-108.278619786775
173475.935923393,-111.834625881868,-99,-108.358699866855
175082.703173572,-111.31156047641,-99,-108.438779946935
176704.352608895,-110.837988013911,-99,-108.518860027015
178341.022071001,-110.407471696038,-99,-108.598940107095
179992.850678248,-110.014777206761,-99,-108.679020187175
181659.978837533,-109.655589389071,-99,-108.759100267255
183342.548256229,-109.326307798758,-99,-108.839180347335
185040.70195423,-109.023896165573,-99,-108.919260427415
186754.584276108,-108.74576955383,-99,-108.999340507495
188484.34090338,-108.489708429655,-99,-109.079420587575
190230.118866894,-108.253792283397,-99,-109.159500667655
191992.066559328,-108.036347697469,-99,-109.239580747735
193770.333747799,-107.835907242837,-99,-109.319660827816
195565.071586595,-107.651176601754,-99,-109.399740907896
197376.432630026,-107.481008016034,-99,-109.479820987976
199204.570845387,-107.324378653617,-99,-109.559901068056
201049.64162605,-107.180372838461,-99,-109.639981148136
202911.801804668,-107.048167343733,-99,-109.720061228216
204791.209666509,-106.927019135169,-99,-109.800141308296
206688.024962908,-106.816255090053,-99,-109.880221388376
208602.40892485,-106.715263321184,-99,-109.960301468456
210534.524276671,-106.623485813869,-99,-110.040381548536
212484.535249888,-106.540412144169,-99,-110.120461628616
214452.607597167,-106.465574092985,-99,-110.200541708696
216438.908606402,-106.398541006665,-99,-110.280621788777
218443.607114943,-106.338915783074,-99,-110.360701868857
220466.873523941,-106.286331384393,-99,-110.440781948937
222508.879812837,-106.240447795615,-99,-110.520862029017
224569.799553977,-106.200949361926,-99,-110.600942109097
226649.807927369,-106.167542449551,-99,-110.681022189177
228749.08173557,-106.139953383888,-99,-110.761102269257
230867.799418717,-106.117926626266,-99,-110.841182349337
233006.141069692,-106.101223156831,-99,-110.921262429417
235164.288449435,-106.089619036105,-99,-111.001342509497
237342.425002387,-106.08290412194,-99,-111.081422589577
239540.735872088,-106.080880922067,-99,-111.161502669657
241759.407916913,-106.083363565321,-99,-111.241582749737
243998.629725955,-106.090176877036,-99,-111.321662829818
246258.591635055,-106.10115554613,-99,-111.401742909898
248539.48574298,-106.116143373143,-99,-111.481822989978
250841.505927754,-106.134992589875,-99,-111.561903070058
253164.847863136,-106.157563242586,-99,-111.641983150138
255509.709035251,-106.183722631673,-99,-111.722063230218
257876.28875938,-106.213344801722,-99,-111.802143310298
260264.7881969,-106.246310076531,-99,-111.882223390378
262675.410372384,-106.282504634408,-99,-111.962303470458
265108.360190854,-106.321820119581,-99,-112.042383550538
267563.844455204,-106.364153286072,-99,-112.122463630618
270042.071883777,-106.409405670806,-99,-112.202543710698
272543.253128103,-106.457483293086,-99,-112.282623790779
275067.600790807,-106.508296377911,-99,-112.362703870859
277615.32944368,-106.561759100864,-99,-112.442783950939
280186.65564592,-106.617789352569,-99,-112.522864031019
282781.797962534,-106.676308520926,-99,-112.602944111099
285400.976982924,-106.737241289508,-99,-112.683024191179
288044.41533963,-106.800515450696,-99,-112.763104271259
290712.337727258,-106.866061732255,-99,-112.843184351339
293404.970921579,-106.933813636187,-99,-112.923264431419
296122.543798803,-107.003707288836,-99,-113.003344511499
298865.287355038,-107.075681301276,-99,-113.083424591579
301633.43472592,-107.14967663916,-99,-113.163504671659
304427.22120643,-107.225636501246,-99,-113.243584751739
307246.8842709,-107.303506205895,-99,-113.32366483182
310092.663593193,-107.383233084943,-99,-113.4037449119
312964.801067075,-107.464766384325,-99,-113.48382499198
315863.540826782,-107.54805717098,-99,-113.56390507206
318789.129267765,-107.633058245517,-99,-113.64398515214
321741.815067637,-107.719724060241,-99,-113.72406523222
324721.849207313,-107.808010642128,-99,-113.8041453123
327729.484992338,-107.897875520389,-99,-113.88422539238
330764.978074424,-107.989277658292,-99,-113.96430547246
333828.586473176,-108.08217738895,-99,-114.04438555254
336920.570598027,-108.176536354773,-99,-114.12446563262
340041.193270371,-108.272317450357,-99,-114.2045457127
343190.719745904,-108.369484768548,-99,-114.284625792781
346369.417737173,-108.468003549492,-99,-114.364705872861
349577.557436328,-108.567840132449,-99,-114.444785952941
352815.411538088,-108.668961910197,-99,-114.524866033021
356083.255262928,-108.771337285863,-99,-114.604946113101
359381.366380463,-108.874935632013,-99,-114.685026193181
362710.025233065,-108.979727251864,-99,-114.765106273261
366069.51475969,-109.085683342484,-99,-114.845186353341
369460.12051993,-109.192775959845,-99,-114.925266433421
372882.130718283,-109.300977985638,-99,-115.005346513501
376335.836228653,-109.410263095716,-99,-115.085426593581
379821.530619074,-109.520605730084,-99,-115.165506673661
383339.51017666,-109.631981064338,-99,-115.245586753741
386890.073932798,-109.74436498247,-99,-115.325666833822
390473.523688556,-109.85773405095,-99,-115.405746913902
394090.164040345,-109.972065494032,-99,-115.485826993982
397740.302405804,-110.087337170186,-99,-115.565907074062
401424.249049932,-110.203527549613,-99,-115.645987154142
405142.317111465,-110.320615692782,-99,-115.726067234222
408894.822629486,-110.438581229917,-99,-115.806147314302
412682.084570295,-110.557404341398,-99,-115.886227394382
416504.424854518,-110.677065739017,-99,-115.966307474462
420362.168384471,-110.797546648047,-99,-116.046387554542
424255.643071778,-110.918828790079,-99,-116.126467634622
428185.179865241,-111.040894366593,-99,-116.206547714702
432151.112778977,-111.163726043207,-99,-116.286627794783
436153.778920801,-111.287306934595,-99,-116.366707874863
440193.518520887,-111.411620590017,-99,-116.446787954943
444270.674960688,-111.536650979441,-99,-116.526868035023
448385.594802119,-111.662382480226,-99,-116.606948115103
452538.627817017,-111.788799864341,-99,-116.687028195183
456730.127016875,-111.915888286081,-99,-116.767108275263
460960.448682843,-112.043633270273,-99,-116.847188355343
465229.952396019,-112.172020700938,-99,-116.927268435423
469539.001068006,-112.301036810387,-99,-117.007348515503
473887.960971766,-112.430668168738,-99,-117.087428595583
478277.201772749,-112.560901673821,-99,-117.167508675663
482707.096560318,-112.69172454147,-99,-117.247588755743
487178.021879463,-112.823124296169,-99,-117.327668835824
491690.357762803,-112.955088762047,-99,-117.407748915904
496244.487762892,-113.087606054191,-99,-117.487828995984
500840.798984821,-113.220664570288,-99,-117.567909076064
505479.682119124,-113.354252982556,-99,-117.647989156144
510161.531474983,-113.488360229961,-99,-117.728069236224
514886.745013749,-113.622975510713,-99,-117.808149316304
519655.724382766,-113.758088275024,-99,-117.888229396384
524468.874949512,-113.89368821811,-99,-117.968309476464
529326.605836056,-114.029765273444,-99,-118.048389556544
534229.329953835,-114.166309606225,-99,-118.128469636624
539177.46403875,-114.303311607082,-99,-118.208549716704
544171.428686589,-114.440761885977,-99,-118.288629796785
549211.648388779,-114.57865126632,-99,-118.368709876865
554298.551568467,-114.716970779269,-99,-118.448789956945
559432.570616938,-114.855711658226,-99,-118.528870037025
564614.141930367,-114.994865333502,-99,-118.608950117105
569843.705946914,-115.134423427162,-99,-118.689030197185
575121.707184161,-115.274377748033,-99,-118.769110277265
580448.594276898,-115.414720286862,-99,-118.849190357345
585824.820015254,-115.55544321164,-99,-118.929270437425
591250.841383188,-115.696538863063,-99,-119.009350517505
596727.119597332,-115.837999750137,-99,-119.089430597585
602254.120146193,-115.979818545915,-99,-119.169510677665
607832.312829723,-116.121988083371,-99,-119.249590757745
613462.171799251,-116.264501351393,-99,-119.329670837826
619144.175597784,-116.407351490901,-99,-119.409750917906
624878.807200689,-116.550531791076,-99,-119.489830997986
630666.554056741,-116.694035685709,-99,-119.569911078066
636507.908129557,-116.83785674965,-99,-119.649991158146
642403.365939419,-116.981988695369,-99,-119.730071238226
648353.428605472,-117.126425369608,-99,-119.810151318306
654358.601888324,-117.271160750138,-99,-119.890231398386
660419.39623303,-117.416188942606,-99,-119.970311478466
666536.326812491,-117.561504177471,-99,-120.050391558546
672709.913571234,-117.70710080703,-99,-120.130471638626
678940.681269611,-117.852973302526,-99,-120.210551718706
685229.159528406,-117.999116251336,-99,-120.290631798787
691575.882873853,-118.145524354242,-99,-120.370711878867
697981.390783066,-118.292192422771,-99,-120.450791958947
704446.227729904,-118.439115376614,-99,-120.530872039027
710970.943231243,-118.586288241113,-99,-120.610952119107
717556.091893693,-118.733706144816,-99,-120.691032199187
724202.233460732,-118.881364317101,-99,-120.771112279267
730909.932860291,-119.029258085857,-99,-120.851192359347
737679.760252773,-119.177382875241,-99,-120.931272439427
744512.291079513,-119.325734203475,-99,-121.011352519507
751408.106111697,-119.474307680721,-99,-121.091432599587
758367.791499719,-119.623099006996,-99,-121.171512679667
765391.938823015,-119.772103970154,-99,-121.251592759747
772481.14514034,-119.921318443909,-99,-121.331672839828
779636.013040524,-120.070738385922,-99,-121.411752919908
786857.150693685,-120.220359835923,-99,-121.491832999988
794145.171902934,-120.370178913897,-99,-121.571913080068
801500.69615654,-120.520191818298,-99,-121.651993160148
808924.348680594,-120.670394824326,-99,-121.732073240228
816416.760492147,-120.820784282237,-99,-121.812153320308
823978.568452852,-120.971356615696,-99,-121.892233400388
831610.415323096,-121.122108320176,-99,-121.972313480468
839312.949816636,-121.273035961393,-99,-122.052393560548
847086.82665574,-121.424136173781,-99,-122.132473640628
854932.706626838,-121.575405659001,-99,-122.212553720708
862851.25663669,-121.726841184497,-99,-122.292633800789
870843.149769072,-121.878439582073,-99,-122.372713880869
878909.065341995,-122.030197746517,-99,-122.452793960949
887049.68896544,-122.182112634249,-99,-122.532874041029
895265.71259964,-122.33418126201,-99,-122.612954121109
903557.834613893,-122.486400705573,-99,-122.693034201189
911926.75984593,-122.638768098494,-99,-122.773114281269
920373.199661822,-122.791280630887,-99,-122.853194361349
928897.87201645,-122.94393554823,-99,-122.933274441429
937501.501514529,-123.096730150198,-99,-123.013354521509
946184.8194722,-123.249661789526,-99,-123.093434601589
954948.563979197,-123.402727870895,-99,-123.173514681669
963793.479961579,-123.555925849847,-99,-123.253594761749
972720.319245054,-123.709253231722,-99,-123.33367484183
981729.840618884,-123.862707570627,-99,-123.41375492191
990822.80990038,-124.016286468416,-99,-123.49383500199
1000000,-124.169987573706,-99,-123.57391508207


==> tikz/GainOptimization_Cuboid_GNDxyAplot.csv <==
Phi,GPortSel1,GPortSel2,GPortSel3,GWeights,GWeight30,GWPhi30
0,4.32567293215721,-34.0541665898508,4.72700862241663,7.54157557016981,6.94878968921932,7.46480823291535
5,4.32723489400709,-15.8555059860847,4.68212466426043,7.53852776338067,7.12284611249757,7.46480823291535
10,4.33171940448368,-10.4097000776009,4.56329127349405,7.52971353690257,7.26031822985915,7.46480823291535
15,4.33858259329557,-7.11733899735574,4.36897179829329,7.51616240856535,7.3623994970829,7.46480823291535
20,4.34699330446989,-4.76865715755857,4.09660590179524,7.49947532910946,7.43004616006136,7.46480823291535
25,4.35593530494673,-2.95830242831426,3.74242582732283,7.4816389589634,7.46399864479843,7.46480823291535
30,4.36433111127603,-1.50091837613554,3.30115946591581,7.46480823291535,7.46480823291535,7.46480823291535
35,4.37117190372393,-0.296724212212096,2.76556624592779,7.4510432321642,7.43286445802604,7.46480823291535
40,4.37563787430965,0.713705069676943,2.12571424095726,7.44204875634805,7.36841822820175,7.46480823291535
45,4.37719510529044,1.56825345886719,1.36783845388312,7.43894968788821,7.27159586276109,7.46480823291535
50,4.37565821158154,2.29226462799638,0.472486799603314,7.44213839156252,7.1423999984905,7.46480823291535
55,4.37121199098453,2.90329565470854,-0.588619180388254,7.45122118181336,6.98069457807315,7.46480823291535
60,4.36438978579886,3.41381687805439,-1.85821758109269,7.46507038541604,6.78617273636939,7.46480823291535
65,4.35601085318573,3.83282939127699,-3.40444353628466,7.48197954160933,6.55830816063817,7.46480823291535
70,4.34708350103811,4.16687146011847,-5.3444912263849,7.4998866301793,6.29629219913801,7.46480823291535
75,4.33868475592701,4.42065983806181,-7.90440315866493,7.51663596257839,5.99896038986852,7.46480823291535
80,4.33183046596519,4.59750218610406,-11.6120114732465,7.53023510454525,5.66471293950633,7.46480823291535
85,4.32735149076743,4.69955946714774,-18.2970249893851,7.53908499379496,5.29143379382433,7.46480823291535
90,4.32579150746521,4.72800505396177,-34.0579946462858,7.54185283605115,4.87641216031335,7.46480823291535
95,4.32733969091855,4.68310774653142,-15.8563367476218,7.5191656428742,4.41626861605591,7.46480823291535
100,4.33180721609843,4.56425266226145,-10.4103515544039,7.45988482693506,3.90688529696417,7.46480823291535
105,4.33865074529485,4.36990361511716,-7.1179451274538,7.36460523939781,3.34333621641108,7.46480823291535
110,4.34703973800515,4.09750092465321,-4.76926018276094,7.23436230525556,2.71980958306382,7.46480823291535
115,4.35595863594008,3.74327765854505,-2.95892326617576,7.07071338379339,2.02950901889425,7.46480823291535
120,4.36433066524891,3.301962673503,-1.50156952023407,6.87585041383861,1.26451444006165,7.46480823291535
125,4.37114772706742,2.76631647291469,-0.29741350852706,6.65274246998804,0.415575100023851,7.46480823291535
130,4.37559072412503,2.12640827446619,0.712972996975432,6.40530533026261,-0.528205057136855,7.46480823291535
135,4.37712642041812,1.36847423966699,1.56747654809189,6.20595761518488,-1.57984982641662,7.46480823291535
140,4.37557006725222,0.473063376527812,2.29144300049029,6.46764340527386,-2.75525660189467,7.46480823291535
145,4.37110703888441,-0.588101874941507,2.90243133932367,6.70885952701212,-4.07436732127634,7.46480823291535
150,4.36427118054922,-1.85775913767983,3.41291357002985,6.92489073201837,-5.5630554977673,7.46480823291535
155,4.35588216562462,-3.4040439747096,3.83189221758194,7.11208496984525,-7.25629012876649,7.46480823291535
160,4.34694861853167,-5.34415304422376,4.16590674112338,7.26767092507774,-9.20374535544055,7.46480823291535
165,4.33854777038793,-7.90413683055516,4.41967484346607,7.38960069158319,-11.48053869578,7.46480823291535
170,4.33169555130804,-11.6118553588158,4.59650488680707,7.47641818164592,-14.2100793358521,7.46480823291535
175,4.32722277299962,-18.2971798003669,4.69855828648167,7.52715805497218,-17.6206544158231,7.46480823291535
180,4.32567293215721,-34.0541665898508,4.72700862241663,7.54157581124196,-22.2231569351051,7.46480823291535
185,4.32723489400709,-15.8555059860848,4.68212466426043,7.53852772503096,-29.6866382104959,7.46480823291535
190,4.33171940448369,-10.4097000776009,4.56329127349405,7.52971353513257,-52.951500116134,7.46480823291535
195,4.33858259329557,-7.11733899735573,4.36897179829329,7.51616368879113,-31.150826989586,7.46480823291535
200,4.34699330446989,-4.76865715755857,4.09660590179523,7.49947557429896,-27.1877095633494,7.46480823291535
205,4.35593530494673,-2.95830242831425,3.74242582732283,7.48163869902935,-25.9258163328932,7.46480823291535
210,4.36433111127603,-1.50091837613553,3.30115946591581,7.46480818115232,-26.2791100776527,7.46480823291535
215,4.37117190372393,-0.296724212212094,2.7655662459278,7.45104325793764,-28.3948748191553,7.46480823291535
220,4.37563787430965,0.713705069676947,2.12571424095727,7.4420490955448,-34.2188332900586,7.46480823291535
225,4.37719510529044,1.56825345886719,1.36783845388312,7.43894968675461,-43.2835310845601,7.46480823291535
230,4.37565821158153,2.29226462799638,0.472486799603314,7.44213859232437,-27.8414267031584,7.46480823291535
235,4.37121199098453,2.90329565470854,-0.588619180388255,7.45122118329356,-21.7945508311427,7.46480823291535
240,4.36438978579886,3.41381687805439,-1.85821758109268,7.46507054358294,-17.7891759155079,7.46480823291535
245,4.35601085318573,3.83282939127699,-3.40444353628466,7.48197955460131,-14.736171684928,7.46480823291535
250,4.34708350103811,4.16687146011847,-5.34449122638491,7.49988559416601,-12.2463661388057,7.46480823291535
255,4.33868475592701,4.42065983806181,-7.90440315866494,7.5166359572698,-10.1334065827648,7.46480823291535
260,4.33183046596519,4.59750218610406,-11.6120114732465,7.53023509288667,-8.29299655734128,7.46480823291535
265,4.32735149076743,4.69955946714774,-18.297024989385,7.53908501387431,-6.66091193917331,7.46480823291535
270,4.32579150746521,4.72800505396177,-34.0579946462859,7.54185285026166,-5.195049807018,7.46480823291535
275,4.32733969091855,4.68310774653142,-15.8563367476218,7.51916564259459,-3.86659849262291,7.46480823291535
280,4.33180721609843,4.56425266226145,-10.4103515544039,7.45988329349963,-2.6552196017634,7.46480823291535
285,4.33865074529485,4.36990361511716,-7.11794512745381,7.36460523578025,-1.54619848450895,7.46480823291535
290,4.34703973800516,4.09750092465321,-4.76926018276093,7.23436228642337,-0.528648523044086,7.46480823291535
295,4.35595863594007,3.74327765854504,-2.95892326617575,7.07071339681966,0.405677058382647,7.46480823291535
300,4.36433066524891,3.301962673503,-1.50156952023407,6.87585057630541,1.26319945222494,7.46480823291535
305,4.37114772706742,2.7663164729147,-0.297413508527063,6.65274238301826,2.04908450578543,7.46480823291535
310,4.37559072412503,2.12640827446619,0.71297299697543,6.40530527432506,2.76764535057038,7.46480823291535
315,4.37712642041813,1.36847423966699,1.56747654809188,6.20595754642022,3.42262488548939,7.46480823291535
320,4.37557006725222,0.473063376527811,2.29144300049028,6.46764333084388,4.01738926379633,7.46480823291535
325,4.37110703888441,-0.5881018749415,2.90243133932367,6.70885922803382,4.55505402769714,7.46480823291535
330,4.36427118054922,-1.85775913767982,3.41291357002985,6.92489073850802,5.03855885499882,7.46480823291535
335,4.35588216562462,-3.40404397470961,3.83189221758194,7.11208460199551,5.47070343375931,7.46480823291535
340,4.34694861853167,-5.34415304422376,4.16590674112338,7.26767093988147,5.8541548549876,7.46480823291535
345,4.33854777038793,-7.90413683055517,4.41967484346607,7.38960067826846,6.1914355450095,7.46480823291535
350,4.33169555130804,-11.6118553588158,4.59650488680708,7.47641819618839,6.48489976022758,7.46480823291535
355,4.32722277299962,-18.2971798003669,4.69855828648167,7.52715806045823,6.73670575347082,7.46480823291535


==> tikz/GainOptimization_Cuboid_GNDxyBplot.csv <==
Phi,GPortSel1,GPortSel2,GPortSel3,GWeights,GWeight30,GWPhi30
0,4.32567293215721,6.95058026973494,-15.8042798153563,8.84379364820791,8.79708866998259,7.78595005519566
5,4.32723489400709,6.86124936724084,-9.43287723193621,8.78679618626274,8.74450572863957,7.78595005519566
10,4.33171940448368,6.69223387150958,-5.82986031472131,8.68071501112299,8.64627321673814,7.78595005519566
15,4.33858259329557,6.44101440013434,-3.32179352721865,8.52609934678111,8.50189632043518,7.78595005519566
20,4.34699330446989,6.10401650929333,-1.40910890965817,8.3240601685205,8.31081254471396,7.78595005519566
25,4.35593530494673,5.67634400518139,0.125042079042062,8.07642857255024,8.07239500916722,7.78595005519566
30,4.36433111127603,5.15136131178728,1.39370606236524,7.78595005519566,7.78595005519566,7.78595005519566
35,4.37117190372393,4.52004361246057,2.46258518911836,7.45654556065657,7.45070305168536,7.78595005519566
40,4.37563787430965,3.76995345048202,3.37264573480186,7.0936459629641,7.06576485874415,7.78595005519566
45,4.37719510529044,2.88358766157292,4.15067060424819,7.27570954034111,6.63007007054463,7.78595005519566
50,4.37565821158154,1.83560264311769,4.81474613389765,7.61104894570908,6.14227678474592,7.78595005519566
55,4.37121199098453,0.587900767065377,5.37735051639888,7.91365302532652,5.60061598994023,7.78595005519566
60,4.36438978579886,-0.919728664310969,5.84719708194277,8.17907253075802,5.00267625457413,7.78595005519566
65,4.35601085318573,-2.78930975651189,6.2303813198097,8.403840705247,4.34510535852676,7.78595005519566
70,4.34708350103811,-5.21247932918192,6.53111394281405,8.58526720591357,3.62320317764335,7.78595005519566
75,4.33868475592701,-8.61475888776381,6.75219479360702,8.72128352188786,2.83036639540821,7.78595005519566
80,4.33183046596519,-14.3028334657977,6.89531692820045,8.81033187407529,1.95731949383897,7.78595005519566
85,4.32735149076743,-36.5758427422793,6.96125417724395,8.85129134624242,0.991016053183826,7.78595005519566
90,4.32579150746521,-15.8053821510024,6.94996401626514,8.85830182792283,-0.0870054609215501,7.78595005519566
95,4.32733969091855,-9.43333158837595,6.86062340853798,8.85137739967724,-1.30323358889272,7.78595005519566
100,4.33180721609843,-5.83010223459218,6.69160454908992,8.83141553516345,-2.69664007236238,7.78595005519566
105,4.33865074529485,-3.32191901810543,6.44038774382191,8.80065384700731,-4.32695022730814,7.78595005519566
110,4.34703973800515,-1.4091511856115,6.10339806150576,8.76261075655552,-6.29165859615231,7.78595005519566
115,4.35595863594008,0.125069516999513,5.67573863232903,8.72174416887816,-8.76615425482016,7.78595005519566
120,4.36433066524891,1.39379734397298,5.15077299484042,8.682978176201,-12.1193967739671,7.78595005519566
125,4.37114772706742,2.46273754195848,4.51947520356267,8.65111574664098,-17.3863635583614,7.78595005519566
130,4.37559072412503,3.37285746265294,3.769406372939,8.63020366060275,-31.2524929252233,7.78595005519566
135,4.37712642041812,4.15094009234553,2.88306151118433,8.62294655069281,-22.5619082339776,7.78595005519566
140,4.37557006725222,4.81507134359171,1.8350946064221,8.63029513898121,-15.4282498387144,7.78595005519566
145,4.37110703888441,5.37772874180261,0.587404671751877,8.65129310800293,-11.8397636498175,7.78595005519566
150,4.36427118054922,5.84762485915406,-0.920224113074033,8.68322988455774,-9.55173018393441,7.78595005519566
155,4.35588216562462,6.23085443003827,-2.78982477812755,8.72205552980426,-7.97287560861177,7.78595005519566
160,4.34694861853167,6.53162747509795,-5.21305293327577,8.76296505076728,-6.86264536251053,7.78595005519566
165,4.33854777038793,6.75274324575532,-8.61548238521237,8.8010331184511,-6.10330653947591,7.78595005519566
170,4.33169555130804,6.89589433215694,-14.3040388254919,8.83180271593673,-5.63269755963173,7.78595005519566
175,4.32722277299962,6.96185423985772,-36.5895413556457,8.85175828171416,-5.41901246157126,7.78595005519566
180,4.32567293215721,6.95058026973494,-15.8042798153563,8.84379364185716,-5.4504622313879,7.78595005519566
185,4.32723489400709,6.86124936724084,-9.43287723193622,8.78679623577574,-5.7318020361635,7.78595005519566
190,4.33171940448369,6.69223387150958,-5.82986031472131,8.68071638870376,-6.2854948179579,7.78595005519566
195,4.33858259329557,6.44101440013434,-3.32179352721866,8.52609933559255,-7.15822959372662,7.78595005519566
200,4.34699330446989,6.10401650929332,-1.40910890965817,8.32406016408873,-8.43732570141107,7.78595005519566
205,4.35593530494673,5.67634400518139,0.125042079042065,8.07642856622972,-10.2918443074048,7.78595005519566
210,4.36433111127603,5.15136131178728,1.39370606236524,7.78595007140168,-13.0942183396006,7.78595005519566
215,4.37117190372393,4.52004361246057,2.46258518911836,7.4565455614596,-17.9299484236451,7.78595005519566
220,4.37563787430965,3.76995345048202,3.37264573480186,7.09364588049292,-32.5611544196221,7.78595005519566
225,4.37719510529044,2.88358766157292,4.15067060424819,7.27570954448789,-21.1884451264286,7.78595005519566
230,4.37565821158153,1.83560264311769,4.81474613389764,7.61104893107642,-13.8082726453028,7.78595005519566
235,4.37121199098453,0.587900767065379,5.37735051639888,7.9136529362258,-9.75016710810636,7.78595005519566
240,4.36438978579886,-0.919728664310962,5.84719708194277,8.17907254414781,-6.92663798829852,7.78595005519566
245,4.35601085318573,-2.7893097565119,6.23038131980971,8.40384097403484,-4.76116050828697,7.78595005519566
250,4.34708350103811,-5.21247932918192,6.53111394281405,8.58526720619195,-3.00851106676582,7.78595005519566
255,4.33868475592701,-8.61475888776381,6.75219479360702,8.72128349063029,-1.54037142132271,7.78595005519566
260,4.33183046596519,-14.3028334657977,6.89531692820044,8.8103318732916,-0.280660174658122,7.78595005519566
265,4.32735149076743,-36.5758427422794,6.96125417724395,8.85129128676433,0.819600383917476,7.78595005519566
270,4.32579150746521,-15.8053821510024,6.94996401626514,8.85830090981436,1.79373733694947,7.78595005519566
275,4.32733969091855,-9.43333158837597,6.86062340853798,8.85137861813464,2.66526808897583,7.78595005519566
280,4.33180721609843,-5.83010223459219,6.69160454908992,8.8314155503425,3.45115258803796,7.78595005519566
285,4.33865074529485,-3.32191901810545,6.44038774382191,8.80065381162836,4.16374549790138,7.78595005519566
290,4.34703973800516,-1.40915118561149,6.10339806150575,8.76261074798009,4.81205141473508,7.78595005519566
295,4.35595863594007,0.125069516999521,5.67573863232903,8.72174413034851,5.40258479787812,7.78595005519566
300,4.36433066524891,1.39379734397298,5.15077299484042,8.6829781918097,5.939992360247,7.78595005519566
305,4.37114772706742,2.46273754195848,4.51947520356267,8.65111594126498,6.42752269280391,7.78595005519566
310,4.37559072412503,3.37285746265293,3.769406372939,8.63020365089516,6.86738957142274,7.78595005519566
315,4.37712642041813,4.15094009234552,2.88306151118433,8.62294691229197,7.26105511865731,7.78595005519566
320,4.37557006725222,4.81507134359171,1.8350946064221,8.63029512886667,7.60944852679746,7.78595005519566
325,4.37110703888441,5.37772874180261,0.58740467175189,8.65129301881662,7.91313097489699,7.78595005519566
330,4.36427118054922,5.84762485915405,-0.920224113074017,8.68322995171958,8.17241518077788,7.78595005519566
335,4.35588216562462,6.23085443003827,-2.78982477812755,8.7220557733568,8.38744724981544,7.78595005519566
340,4.34694861853167,6.53162747509796,-5.21305293327578,8.76296501986505,8.55825825743158,7.78595005519566
345,4.33854777038793,6.75274324575532,-8.61548238521238,8.80103311578504,8.68479284667711,7.78595005519566
350,4.33169555130804,6.89589433215694,-14.3040388254919,8.83180272206959,8.76692177987944,7.78595005519566
355,4.32722277299962,6.96185423985772,-36.5895413556456,8.85175738941983,8.80444473690212,7.78595005519566


==> tikz/GainPatternsUAV.csv <==
0,0,0,0,0,5.809546952688056,5.596177048855,0,0,0,0,0,0,0,0,0,0
5,0,0,0,0,5.674922184892463,5.707455256498466,0,0,0,0,0,0,0,0,0,0
10,0,0,0,0,5.262351929812469,5.819777683912362,0,0,0,0,0,0,0,1.166943238655762,0,0
15,0,0,0,0,4.536981563379547,5.91079922185652,0.5367893627710036,2.604024604245457,0,0,0,0,0,4.110546081704636,0,0
20,0,0,0,0,3.474730954200387,5.949438167322363,2.908958690698222,4.920505090072991,0,0,0,0,0,5.810120813894589,0,1.057193001989112
25,0,0,0,0,2.168196814239791,5.900784540884043,4.572499572022949,6.553895103755733,0,0,0,0,0,6.684699953043772,0,2.199410325276407
30,0,0,0,0,1.0964802063731,5.730089476610618,5.696733974579093,7.673695255913152,0,0,0,0,0.1554944822792104,6.901497113472913,0,2.809922940044685
35,0,0,0,0,1.182044346057692,5.404944255092009,6.349677170301458,8.357406670889834,0,0,0,0,1.847357606717162,6.528078553066599,1.524607521083741,2.997323570496129
40,0,0,0,0,2.562844871043211,4.895279050105581,6.552812941452294,8.644599639673306,0,0,0,0,3.17842428163574,5.590359852727929,2.86821209631217,2.825112438436764
45,0,0,0,0,4.296385985819028,4.171274833208552,6.300568088781261,8.559241570501779,0,0,0,0,4.20918789579421,4.128343563818228,3.678014662707105,2.332284373191311
50,0,0,0,0,5.722306499937602,3.199923461388954,5.565147622304667,8.11976878007934,0,0,0,0,4.983974543352151,2.336871688776153,4.009433117471184,1.542210436958932
55,0,0,0,0,6.635769328023088,1.940866653424961,4.292341949048705,7.342381578705712,0,0,0,0,5.536854387920044,0.8827707026116183,3.889665651784238,0.4655321212896
60,0,0,0,0,6.990479609420181,0.3429876960883119,2.387836221152346,6.237462224551852,0,0,0,0,5.897350960964472,0.7682482774081832,3.322658982322385,0
65,0,0,0,0,6.757535175230124,0,0,4.795584586343449,0,0,0,0,6.094999812957673,1.869739405929189,2.284447421966603,0
70,0,0,0,0,5.867611908365862,0,0,2.956874423569901,0,0,0,0,6.161982455028603,3.212635686343878,0.7039560184297279,0
75,0,0,0,0,4.150756952881423,0,0,0.5488315194068353,0,0,0,0,6.133392682470672,4.299320069673374,0,0
80,0,0,0,0,1.177818295290149,0,0,0,0,0,0,0,6.045058845571481,5.03900759726569,0,0
85,0,0,0,0,0,0,0,0,0,0,0,0,5.929278692437401,5.459102692437481,0,0
90,0,0,0,0,0,0,0,0,0,0,0,0,5.809546952688056,5.596177048854999,0,0
95,0,0,0,0,0,0,0,0,0,0,0,0,5.696046795139522,5.464747376947664,0,0
100,1.177818295290149,0,0,0,0,0,0,0,0,0,0,0,5.583466430336575,5.050566337172153,0,0
105,4.150756952881423,0,0,0.5488315194068353,0,0,0,0,0,0,0,0,5.452314089418923,4.316965571239354,0,0
110,5.867611908365862,0,0,2.956874423569901,0,0,0,0,0,0,0,0,5.272606900824552,3.234962012217774,0.9183503860781501,0
115,6.757535175230124,0,0,4.795584586343449,0,0,0,0,0,0,0,0,5.008476556866497,1.888932505602904,2.454034636901064,0
120,6.990479609420181,0.3429876960883119,2.387836221152346,6.237462224551852,0,0,0,0,0,0,0,0,4.621455753805845,0.7618744211950821,3.462657749441575,0
125,6.635769328023088,1.940866653424961,4.292341949048705,7.342381578705712,0,0,0,0,0,0,0,0,4.070882601633117,0.8311631019107921,4.008490412444935,0
130,5.722306499937602,3.199923461388954,5.565147622304667,8.11976878007934,0,0,0,0,0,0,0,0,3.310757994514135,2.261643898098852,4.111720492073937,0.751851097239147
135,4.296385985819028,4.171274833208552,6.300568088781261,8.559241570501779,0,0,0,0,0,0,0,0,2.282231704121315,4.054768896586759,3.765733846085452,1.528871360770685
140,2.562844871043211,4.895279050105581,6.552812941452294,8.644599639673306,0,0,0,0,0,0,0,0,0.9009329790265191,5.525759239946445,2.940646012274697,2.013221064853367
145,1.182044346057692,5.404944255092009,6.349677170301458,8.357406670889834,0,0,0,0,0,0,0,0,0,6.472186003321823,1.576972728079154,2.182304479455332
150,1.0964802063731,5.730089476610618,5.696733974579093,7.673695255913152,0,0,0,0,0,0,0,0,0,6.852306174411014,0,1.996750132552677
155,2.168196814239791,5.900784540884043,4.572499572022949,6.553895103755733,0,0,0,0,0,0,0,0,0,6.639919437049377,0,1.391947061930276
160,3.474730954200385,5.949438167322363,2.908958690698222,4.920505090072991,0,0,0,0,0,0,0,0,0,5.767138975327519,0,0.2578324242943145
165,4.536981563379547,5.91079922185652,0.5367893627710036,2.604024604245457,0,0,0,0,0,0,0,0,0,4.065364788326842,0,0
170,5.262351929812469,5.819777683912362,0,0,0,0,0,0,0,0,0,0,0,1.109105401179176,0,0
175,5.674922184892464,5.707455256498466,0,0,0,0,0,0,0,0,0,0,0,0,0,0
180,5.809546952688056,5.596177048854997,0,0,0,0,0,0,0,0,0,0,0,0,0,0
185,5.680465089259165,5.495411879400761,0,0,0,0,0,0,0,0,0,0,0,0,0,0
190,5.274177133506456,5.39997579277926,0,0,0,0,0,0,0,1.109105401179176,0,0,0,0,0,0
195,4.555754109466557,5.291254623117432,0.9073951198963327,2.608385492822117,0,0,0,0,0,4.065364788326842,0,0,0,0,0,0
200,3.498780792975327,5.140855137325701,3.195276513870032,4.927067773565989,0,0,0,0,0,5.767138975327519,0,0.2578324242943145,0,0,0,0
205,2.187939700864443,4.914976876102862,4.810858038141294,6.563363225014008,0,0,0,0,0,6.639919437049377,0,1.391947061930276,0,0,0,0
210,1.087402292995458,4.577545149132822,5.905500128219386,7.686016736618902,0,0,0,0,0,6.852306174411014,0,1.996750132552677,0,0,0,0
215,1.126993159869823,4.090970632091225,6.539501435329381,8.371796628935812,0,0,0,0,0,6.472186003321823,1.576972728079154,2.182304479455332,0,0,0,0
220,2.488209093932952,3.413820249646424,6.730553504676435,8.659747486749854,0,0,0,0,0.9009329790265191,5.525759239946445,2.940646012274697,2.013221064853367,0,0,0,0
225,4.228129137609754,2.495441921519349,6.470961157780943,8.573590893129211,0,0,0,0,2.282231704121315,4.05476889658676,3.765733846085452,1.528871360770685,0,0,0,0
230,5.666000907498229,1.267265453323603,5.731379559989388,8.131834192685027,0,0,0,0,3.310757994514135,2.261643898098852,4.111720492073937,0.751851097239147,0,0,0,0
235,6.589386153263369,0,4.455376550701177,7.351048945800621,0,0,0,0,4.070882601633117,0.8311631019107921,4.008490412444935,0,0,0,0,0
240,6.950928034930499,0,2.542447910973162,6.242269786464031,0,0,0,0,4.621455753805845,0.7618744211950821,3.462657749441575,0,0,0,0,0
245,6.722166217960059,0,0,4.79709546074197,0,0,0,0,5.008476556866497,1.888932505602904,2.454034636901064,0,0,0,0,0
250,5.834205058098743,0,0,2.957217980906472,0,0,0,0,5.272606900824552,3.234962012217774,0.9183503860781501,0,0,0,0,0
255,4.116947063057659,0,0,0.5533442075024925,0,0,0,0,5.452314089418923,4.316965571239354,0,0,0,0,0,0
260,1.138649426409801,0,0,0,0,0,0,0,5.583466430336575,5.050566337172153,0,0,0,0,0,0
265,0,0,0,0,0,0,0,0,5.696046795139522,5.464747376947665,0,0,0,0,0,0
270,0,0,0,0,0,0,0,0,5.809546952688056,5.596177048854999,0,0,0,0,0,0
275,0,0,0,0,0,0,0,0,5.929278692437402,5.459102692437481,0,0,0,0,0,0
280,0,0,0,0,1.138649426409801,0,0,0,6.045058845571481,5.03900759726569,0,0,0,0,0,0
285,0,0,0,0,4.116947063057659,0,0,0.5533442075024925,6.133392682470672,4.299320069673374,0,0,0,0,0,0
290,0,0,0,0,5.834205058098743,0,0,2.957217980906472,6.161982455028603,3.212635686343878,0.7039560184297279,0,0,0,0,0
295,0,0,0,0,6.722166217960059,0,0,4.79709546074197,6.094999812957673,1.869739405929189,2.284447421966603,0,0,0,0,0
300,0,0,0,0,6.950928034930499,0,2.542447910973162,6.242269786464031,5.897350960964472,0.7682482774081832,3.322658982322385,0,0,0,0,0
305,0,0,0,0,6.589386153263369,0,4.455376550701177,7.351048945800621,5.536854387920044,0.8827707026116183,3.889665651784238,0.4655321212896,0,0,0,0
310,0,0,0,0,5.666000907498229,1.267265453323603,5.731379559989388,8.131834192685027,4.983974543352151,2.336871688776153,4.009433117471184,1.542210436958932,0,0,0,0
315,0,0,0,0,4.228129137609754,2.495441921519349,6.470961157780943,8.573590893129211,4.20918789579421,4.128343563818228,3.678014662707105,2.332284373191311,0,0,0,0
320,0,0,0,0,2.488209093932952,3.413820249646424,6.730553504676435,8.659747486749854,3.17842428163574,5.590359852727929,2.86821209631217,2.825112438436764,0,0,0,0
325,0,0,0,0,1.126993159869823,4.090970632091225,6.539501435329381,8.371796628935812,1.847357606717162,6.528078553066599,1.524607521083741,2.997323570496129,0,0,0,0
330,0,0,0,0,1.087402292995458,4.577545149132822,5.905500128219386,7.686016736618902,0.1554944822792104,6.901497113472913,0,2.809922940044685,0,0,0,0
335,0,0,0,0,2.187939700864443,4.914976876102862,4.810858038141294,6.563363225014008,0,6.684699953043772,0,2.199410325276407,0,0,0,0
340,0,0,0,0,3.498780792975327,5.140855137325701,3.195276513870032,4.927067773565989,0,5.810120813894589,0,1.057193001989112,0,0,0,0
345,0,0,0,0,4.555754109466557,5.291254623117432,0.9073951198963327,2.608385492822117,0,4.110546081704636,0,0,0,0,0,0
350,0,0,0,0,5.274177133506456,5.39997579277926,0,0,0,1.166943238655762,0,0,0,0,0,0
355,0,0,0,0,5.680465089259165,5.495411879400761,0,0,0,0,0,0,0,0,0,0
360,0,0,0,0,5.809546952688056,5.596177048855,0,0,0,0,0,0,0,0,0,0

